STARFIRE: An algorithm for estimating radio frequency interference in orbits around Earth

Ground-based 21-cm experiments targeting the global signal from the periods of Cosmic Dawn (CD) and Epoch of Reionization (EoR) are susceptible to adverse effects presented by i) the ionosphere ii) antenna chromaticity induced by objects in its vicinity iii) terrestrial radio frequency interference (RFI). Terrestrial RFI is particularly challenging as the FM radio band spanning over 88-108 MHz lies entirely within the frequency range of the CD/EoR experiments ($\sim 40-200$ MHz). Multiple space-based experiments have been proposed to operate in the radio-quiet zone on the lunar farside. An intermediate option in cost and complexity is an experiment operating in space in an orbit around Earth, which readily alleviates the first two challenges. However, the effect of RFI in Earth's orbit on the detection of global signal needs to be quantitatively evaluated. We present STARFIRE -- Simulation of TerrestriAl Radio Frequency Interference in oRbits around Earth -- an algorithm that provides an expectation of FM seeded RFI at different altitudes over Earth. Using a limited set of publicly available FM transmitter databases, which can be extended by the user community, we demonstrate the use of the STARFIRE framework to generate a three-dimensional spatio-spectral cube of RFI as would be measured in Earth orbit. Applications of STARFIRE include identifying minimum RFI orbits around Earth, producing RFI spectra over a particular location, and generating RFI heatmaps at specific frequencies for a range of altitudes. STARFIRE can be easily adapted for different frequencies, altitudes, antenna properties, RFI databases, and combined with astrophysical sky-models. This can be used to estimate the effect of RFI on the detection of global 21-cm signal from Earth-orbit, and hence for sensitivity estimates and experiment design of an Earth orbiting CD/EoR detection experiment.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> elsarticle/manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



